MAGMO: Polarimetry of 1720-MHz OH Masers towards Southern Star Forming Regions

From targeted observations of ground-state OH masers towards 702 Multibeam (MMB) survey 6.7-GHz methanol masers, between Galactic longitudes 186$^{\circ}$ through the Galactic centre to 20$^{\circ}$, made as part of the `MAGMO' project, we present the physical and polarisation properties of the 1720-MHz OH maser transition, including the identification of Zeeman pairs. We present 10 new and 23 previously catalogued 1720-MHz OH maser sources detected towards star formation regions. In addition, we also detected 16 1720-MHz OH masers associated with supernova remnants and two sites of diffuse OH emission. Towards the 33 star formation masers, we identify 44 Zeeman pairs, implying magnetic field strengths ranging from $-$11.4 to $+$13.2 mG, and a median magnetic field strength of $|B_{LOS}|$ $\sim$ 6 mG. With limited statistics, we present the in-situ magnetic field orientation of the masers and the Galactic magnetic field distribution revealed by the 1720-MHz transition. We also examine the association statistics of 1720-MHz OH SFR masers with other ground-state OH masers, excited-state OH masers, class I and class II methanol masers and water masers, and compare maser positions with mid-infrared images of the parent star forming regions. Of the 33 1720-MHz star formation masers, ten are offset from their central exciting sources, and appear to be associated with outflow activity.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
